First detection of stacked X-ray emission from cosmic web filaments

We report the first statistical detection of X-ray emission from cosmic web filaments in ROSAT data. We selected 15,165 filaments at 0.2<z<0.6 ranging from 30 Mpc to 100 Mpc in length, identified in the Sloan Digital Sky Survey (SDSS) survey. We stacked the X-ray count-rate maps from ROSAT around the filaments, excluding resolved galaxy groups and clusters above the mass of ~3 * 10^13 Msun as well as the detected X-ray point sources from the ROSAT, Chandra, and XMM-Newton observations. The stacked signal results in the detection of the X-ray emission from the cosmic filaments at a significance of 4.2 sigma in the energy band of 0.56-1.21 keV. The signal is interpreted, assuming the Astrophysical Plasma Emission Code (APEC) model, as an emission from the hot gas in the filament-core regions with an average gas temperature of 0.9(+1.0-0.6) keV and a gas overdensity of ~30 at the center of the filaments. Furthermore, we show that stacking the SRG/eROSITA data for ~2,000 filaments only would lead to a ~5 sigma detection of their X-ray signal, even with an average gas temperature as low as ~0.3 keV.

==> referee/referee1.txt <==
---------------
Referee Report


Comments for the author

I have read the manuscript entitled "First Statistical Detection of X-ray Emission from Cosmic-Web Filaments" by H. Tanimura et al. The work presents an analysis of the ROSAT all-sky maps in conjunction with filament catalogs using the SDSS data set to analyze the stacked X-ray emission coming from the cosmic web.  The authors report a detection in two of the available six bands, using off-axis measurements to constrain a background and using bootstrapping and random re-positionings to generate uncertainties. From this, they calculate physical properties of the X-ray emitting gas, assuming an APEC model, and use that to predict the detectability of these filaments using the full eROSITA survey.


This work is of great interest to the community, particularly in conjunction with other, recent work mapping the properties of the filaments in SZ and with the impending release of eROSITA data. However, there are issues with the letter as written that require further explanation from the authors before I can recommend acceptance. I describe my concerns below.



MAJOR

1. The title and abstract of this paper claim that this is the first statistical detection of X-ray emission from cosmic-web filaments. While the introduction provides the nuance needed to clarify the distinction between this work and previous work on individual-scale structures (Werner et al., Eckert et al., etc.), the title on its own appears to over-sell the work. Additionally, Galeazzi et al. 2009 (https://ui.adsabs.harvard.edu/abs/2009ApJ...695.1127G/) have a claim to having already statistically detected filaments in the X-rays.  I recommend that the title should be tuned down, perhaps by referring to these as "stacked cosmic-web filaments."

1b. On a related note, a very similar experiment was attempted 25 years ago by Briel & Henry (https://ui.adsabs.harvard.edu/abs/1995A%26A...302L...9B/) also using ROSAT; they found upper limits two orders of magnitude larger than what is detected here (1.4E-12 erg / s / cm^2 / degree^2). I would be interested to see what the authors attribute to the success of their work -- was it the larger area covered, the directly measured filament catalog, or being able to mask out interlopers? In particular, considering the forward-looking nature of this letter, I believe it would be of great use to the community to know what steps enabled this success.

2. I am concerned over the non-detection in R4. R4 not only has significant overlap with R5 (where the signal was detected at >4 sigma), but most of the excess coverage of R5 should be in a lower-flux region (comparing the bandwidths to Figure 3). Likewise, comparing Figure 3 of this work to the filter response curves shown in Figure 1 of Snowden+97, it seems like R4 should be equally -- if not better -- suited for this detection. Can the authors provide an explanation for this discrepancy? 

3. There are multiple issues with Figure 2 that raise concern over the spectral fitting of these data.
3a. How the value of Chi is calculated is unclear; this is particularly notable in a comparison between the third and sixth points. Despite being an order of magnitude lower than the model, the sixth point has the same approximate value of Chi as the third point. And, although its error bars only barely pass above the model, the errors on chi extend beyond the limits of the plot. The caption states that this is the ratio of the data to the model, but it is negative -- is this logarithmic? But, even then, how is the first point (< 10^-8 data, 10^-6 model) so close to Chi ~ 0?
3b. The energy range of the points shown in this plot does not match the energies used for analysis. Comparing the ranges of R1 and R2 (0.11 - 0.28; 0.14 - 0.28) to those of the first two points (0.08-0.2; 0.2 - 0.4), it is unclear how these data were generated.
3c. The energy range of the random and data points do not align. This is most evident in the final energy bin, where the random data sample at a higher energy, extending beyond 2 keV.
3d. The first, second, third, and sixth points all appear to be consistent with 0; it would be more accurate to portray these as upper limits than as meaningful measurements. And in the case of the first point, the data do not appear to be shown at all -- is the measured value of the net count rate smaller than zero?

4. Details of the spectral fitting are required. What tool was used to perform the fitting? What response files were used for the observations? Were the stacked data all fit as one at redshift 0.44, or was a simultaneous fit performed, where every filament was set to its true redshift (or were filaments binned in redshift space, to simplify the fitting)? 

5. No details of how the eROSITA data are simulated are presented. Not only should the authors identify what tool or tools were used, but they should provide more detail on how the filaments were simulated. As properties of all filaments are known (redshift and length), an ideal simulation would simulate each individual filament and then stack the results. This would account for redshifting of the spectrum as well as the appropriate angular sizes needed to extract filamentary emission. 



6. The authors state but do not justify that the contribution from unresolved point sources is minor. However, this is potentially a significant source of systematic uncertainty, and in order to treat this work as a detection of the diffuse WHIM, proper consideration must be given that the X-ray emission seen is not produced by point sources. As the filament catalog used in this work is based on galaxy positions, the signal evaluated by the stacking measurement should also include the X-ray emission of every galaxy (including any X-ray binaries and other X-ray sources in these galaxies). As such, comparing the emission to regions not on filaments (and presumably having far fewer galaxies), a relative uptick in X-ray emission is expected.





MINOR

1. The authors state their redshift range is 0.2 < z < 0.6 (per T19); however, Malavasi+20 characterize the same redshift range as z in [0.2, 0.6]. The authors should confirm that this is an open interval, not a closed interval.

2. The legend of Figure 1 has a typo -- "Ramdom" instead of "Random"

3. The R7 interval in Snowden+97 is 1.05-2.04, not 2.05. The number appears to have been mistyped in the footnoted link.

4. The authors do not use the R3 band (0.20 - 0.83), despite it being the ideal band to use, based on the Appendix. To make it clear to the readers that this omission was due to the limitations of the source data set and not the fault of the authors, I would recommend the authors explicitly state that this band was not included in the HEALpix release by Snowden+97.

5. In the middle of the final paragraph of Section 3, the authors state their results are "quite consistent." "Quite" has a vastly different meaning between British English (a small amount) and American English (a large amount), and the authors should adjust this for clarity.

6. When the authors state they mask the eROSITA data, are they adjusting the masks to account for the reduced size of the eROSITA PSF? At the start of Section 3.1, they note that they mask point sources with 2 arc minute radii masks; the authors should adjust this for eROSITA if they have not, and they should note this explicitly in the text.

7. When regions that contain two filaments are added to the stack, are they added once or twice? That is, is the potentially doubly-bright region included in both filaments? This should be avoided, as it would overestimate the flux.


8. The authors limit the metallicity of the filaments to Z > 0.1 Z_solar, based on work by Nicastro et al. (2018). However, recent work by Johnson et al. (2019, https://ui.adsabs.harvard.edu/abs/2019ApJ...884L..31J/) calls into question the validity of that paper. Judging from Figure 4, this limit should not have a significant effect on the final results of the predicted eROSITA SNR. As Z=0.2 \pm 0.1 is a reasonable means of considering the effects of metallicity variations, the authors should either not refer to the metallicity being limited or should at least note the uncertainty in that result.

9. In the middle of the second paragraph of Section 6, I was confused by " ... tSZ measurements of ~260,000 or ~1 million filaments with the tangential distance ... " Am I correct in interpreting this as " ... tSZ measurements of ~260,000 (Tanimura et al. 2019b) or ~1 million (de Graff et al. 2019) with the ..."? Or is this related to the range of delta given at the end of the sentence?

10. In the final sentence of the letter, eROSITA is misspelled.

11. Both Martizzi et al. 2018 and Tanimura et al. 2019 (now 2020) have been published, and the references should be updated.

12. This is merely a suggestion, but the line widths in Figure A1 would make more sense if they progressed from solid to sparse, such that from 15165 -> 10 progressed using the linestyles currently used for 15165, 100, 10, 10000, then 1000.

13. I had some troubles seeing the sparse lines on Figure A1. Instead of red lines on a red shade, I would recommend a light grey shaded region.




==> referee/referee1_reply.txt <==

Dear editor, 

We have uploaded the revised version of our paper. 
Could you send it to the referee ?

Best regards, 
the authors


Dear referee, 

We thank you for your careful reading and useful suggestions that have helped us improve our paper. 
We have taken into account the comments and suggestions shown in boldface in the revised version.

Best regards, 
the authors


(Our answers to the referee )
--------------------------------------------------------


--- MAJOR ---

(Referee)
1. The title and abstract of this paper claim that this is the first statistical detection of X-ray emission from cosmic-web filaments. While the introduction provides the nuance needed to clarify the distinction between this work and previous work on individual-scale structures (Werner et al., Eckert et al., etc.), the title on its own appears to over-sell the work. Additionally, Galeazzi et al. 2009 (https://ui.adsabs.harvard.edu/abs/2009ApJ...695.1127G/) have a claim to having already statistically detected filaments in the X-rays.  I recommend that the title should be tuned down, perhaps by referring to these as "stacked cosmic-web filaments."

    (Authors)
    As we describe in the introduction of our paper, our work is different from previous work on individual filaments (Werner et al., Eckert et al., etc.), between cluster pairs or of elongated structures in the direct outskirt of galaxy clusters. The X-ray study of individual filaments is limited to short and dense ones due to the sensitivity limit. In our analysis, we study long (>30Mpc size) and low-dense filaments statistically by stacking. 

    Statistical studies such as Galeazzi et al. 2009 are quite different from our analysis. Galeazzi et al. detected an excess in the X-ray background over the sky that they interpret it as a signal from filaments, whereas in our analysis we measure the X-ray signal at the position of actual filaments detected in the galaxy surveys. In their study, they remove components of instrumental background, the Galactic emissions and point sources in the X-ray background signal, and then study the residual signal at 0.4-0.6 keV as a signal from filaments, as the peak of line emissions (OVII, OVIII) from filaments at z<0.5 is expected at the energy range. However, as also described in Galeazzi et al. 2009, the contribution of unresolved point sources is uncertain and they rely on other data in McCammon et al (2002) (https://ui.adsabs.harvard.edu/abs/2002ApJ...576..188M/abstract) for the removal of unresolved point sources. In our study, because the locations of filaments are known, we can hence directly measure the excess in filaments relative to the background by subtracting the signal in filaments from the signal outside filaments (or in the vicinity), as performed in X-ray cluster analysis. Therefore in our approach the contribution of unresolved point sources is mostly removed in this process without any other data or model. (Please see our answer in Q6 about the removal of unresolved point sources.)

    Moreover, we separate large-scale filaments from short filaments and study the signal in the large-scale filaments (>30 Mpc) that characterize the cosmic-web in the Universe. As far as we know, there is no such a study in X-ray focusing on large-scale filaments so far. Therefore we believe that our title is appropriate. 


(Referee)
1b. On a related note, a very similar experiment was attempted 25 years ago by Briel & Henry (https://ui.adsabs.harvard.edu/abs/1995A%26A...302L...9B/) also using ROSAT; they found upper limits two orders of magnitude larger than what is detected here (1.4E-12 erg / s / cm^2 / degree^2). I would be interested to see what the authors attribute to the success of their work -- was it the larger area covered, the directly measured filament catalog, or being able to mask out interlopers? In particular, considering the forward-looking nature of this letter, I believe it would be of great use to the community to know what steps enabled this success.

    (Authors)
    We believe that the advantage of our work attributes to the identification of filament locations, followed by statistical power of stacking. 
    For example, (Briel & Henry) searched for a X-ray signal of ROSAT from filaments between ~40 pairs of galaxy clusters with the tangential distance of ~20 Mpc/h on the sky (~25 Mpc/h in 3D). 
    The X-ray photons in a narrow box with the width of ~0.7 Mpc/h between the cluster pairs were accumulated, assuming that the filaments between the cluster pairs are almost straight. 
    However, the assumption is most likely not valid and those long filaments are mostly curved, because there is no detection of long filaments identified by cluster pairs with the tSZ or lensing, when the distance is more than ~15 Mpc/h, while several detections of shorter filaments (~10 Mpc/h) have been reported. Therefore it is important to identify the locations of filaments when studying long/curved filaments.

    With respect to the upper limit in (Briel & Henry), two orders of magnitude larger than ours, (1.4E-12 erg / s / cm^2 / degree^2),  
    (Briel & Henry) estimated the electron density limit of n_e = 7.4e-5 h^(1/2) cm^-3 from the upper limit of the X-ray surface brightness. It corresponds to the electron overdensity of ~170 at the mean redshift of clusters (used to make a pair). The overdensity value is almost equal to the value at cluster outskirts, and relatively high compared to predictions from recent hydrodynamic simulations, suggesting that the overdensity in filaments is 10-100, or even lower. The main reason of the high upper limit in (Briel & Henry) would be due to the large uncertainty of their measurement, (4.5 +- 4.5)e-6 PSPC counts s^-1 arcmin^-2, preventing a strong constraint. However, it may be due to some contribution from point sources. In our study, we mask all the bright point sources detected by ROSAT, XMM and Chandra, but they might not remove some because some point sources, which we mask, might not be detected then (in 1995). It may be also due to the length of the filaments. We probe long filaments (~50 Mpc), and they probe shorter filaments (~25 Mpc/h). According to (Galárraga-Espinosa et al 2020, https://arxiv.org/abs/2003.09697), the density in shorter filaments is expected to be relatively higher than the density in longer filaments. 

    As such, there may be several reasons for the difference between their result and ours, however we consider that the most importance aspect when studying long/curved filaments is to identify the locations of filaments. We have added an additional comment in Section 1, to emphasize the importance of the identification of filament locations to study them.

(Referee)
2. I am concerned over the non-detection in R4. R4 not only has significant overlap with R5 (where the signal was detected at >4 sigma), but most of the excess coverage of R5 should be in a lower-flux region (comparing the bandwidths to Figure 3). Likewise, comparing Figure 3 of this work to the filter response curves shown in Figure 1 of Snowden+97, it seems like R4 should be equally -- if not better -- suited for this detection. Can the authors provide an explanation for this discrepancy? 

    (Authors)
    We perform the same analysis for all the energy bands, so it can not be explained by our analysis method. So the discrepancy attributes to the ROSAT data. 
    As the referee's comment, one reason may be due to the lower response function of R4 than R5. But the main reason should be due to noises. 

    The count rate at R5 is higher than at R4, likely because the response function at R5 would be more suited for the signal than at R4. 
    On the other hand, noises at R5 is lower than at R4 as seen in the background emission in our Figure 3. Especially, line emissions in the background (bumps seen in blue in our Figure 3) have almost no contribution to noises at R5, but have a large contribution to noises at R4, which would significantly reduce the signal-to-noise at R4.

(Referee)
3. There are multiple issues with Figure 2 that raise concern over the spectral fitting of these data.

3a. How the value of Chi is calculated is unclear; this is particularly notable in a comparison between the third and sixth points. Despite being an order of magnitude lower than the model, the sixth point has the same approximate value of Chi as the third point. And, although its error bars only barely pass above the model, the errors on chi extend beyond the limits of the plot. The caption states that this is the ratio of the data to the model, but it is negative -- is this logarithmic? But, even then, how is the first point (< 10^-8 data, 10^-6 model) so close to Chi ~ 0?

    (Authors)
    We perform the chi2 fitting using PyXspec interface with XSPEC. 
    The calculation of chi has been performed appropriately with Xspec in the upper panel of Figure 2, but we referred to wrong values to plot chi in the bottom panel of Figure 2. So we have corrected it in Figure 2. 

3b. The energy range of the points shown in this plot does not match the energies used for analysis. Comparing the ranges of R1 and R2 (0.11 - 0.28; 0.14 - 0.28) to those of the first two points (0.08-0.2; 0.2 - 0.4), it is unclear how these data were generated.

    (Authors) 
    In Fig.2, we adopted the standard visualization format of XSPEC for the ROSAT energy spectra, because if one use the energy range defined by Snowden1994, Table 1, the ranges overlap, which would make the figure less clear for the reader and might be confusing. 
    However, it may be also confusing as the referee's comment, so we have changed to use the energy range as described in our paper and following (https://heasarc.gsfc.nasa.gov/Tools/xraybg_help.html#energy_ranges). 

3c. The energy range of the random and data points do not align. This is most evident in the final energy bin, where the random data sample at a higher energy, extending beyond 2 keV.

    (Authors)
    We shift the random points slightly right on X-axis for a visualization purpose. (The random points are unclear without the shift.) 
    We have clarified it in the caption in Figure 2 (it was not described).     

3d. The first, second, third, and sixth points all appear to be consistent with 0; it would be more accurate to portray these as upper limits than as meaningful measurements. And in the case of the first point, the data do not appear to be shown at all -- is the measured value of the net count rate smaller than zero?

    (Authors)
    In the plot, we show the data points and uncertainties used for the spectral fitting, so we think it is better to keep the current style in Figure 2, not with upper limits. 
    To clarify that we use all the data points, we have added the significance values at all the bands in Section 3.1 (we only showed the significance at R5 and R6 band before). 
    The significance values are -0.6sigma(R1),0.6sigma(R2), 0.8sigma(R4), 3.1sigma(R5), 1.0sigma(R6) and 0.8sigma(R7). These values would also help estimate the upper limits.
    
    The data point at R1 band is slightly negative. This could happen because we evaluate (and show) the X-ray signal "after subtracting the local background".   
    The data point at R1 is slightly negative, but consistent with zero within our measurement uncertainties. 
    When we show the significance values at all the bands, we have described the significance value at R1 band as a negative value and have clarified the reason in Section 3.1.

(Referee)
4. Details of the spectral fitting are required. What tool was used to perform the fitting? What response files were used for the observations? Were the stacked data all fit as one at redshift 0.44, or was a simultaneous fit performed, where every filament was set to its true redshift (or were filaments binned in redshift space, to simplify the fitting)? 

    (Authors)
    We use PyXspec interface with XSPEC for the spectral fitting and 'pspcc_gain1_256.rsp' for the response file (https://heasarc.gsfc.nasa.gov/docs/rosat/pspc_matrices.html). 
    The fitting has been performed with a single redshift with the median value of z~0.44 because modeling and fitting all the filaments is computationally too expensive (this is also a repetitive process). To check the validity to our result, we also have performed the fitting with the redshift weighted by the count-rate in filaments (z~0.45) and we confirm that our result does not change. 
    We have clarified it in Section 3.2.


(Referee)
5. No details of how the eROSITA data are simulated are presented. Not only should the authors identify what tool or tools were used, but they should provide more detail on how the filaments were simulated. As properties of all filaments are known (redshift and length), an ideal simulation would simulate each individual filament and then stack the results. This would account for redshifting of the spectrum as well as the appropriate angular sizes needed to extract filamentary emission. 

    (Authors)
    We have simulated the spectra of all the 15,165 filaments, using PyXspec interface with XSPEC, including the filaments' lengths, angles and redshfits that determine their surface brightnesses on the sky and spectral shifts along the energy.  
    We have clarified it in Section 4.1.  

(Referee)
6. The authors state but do not justify that the contribution from unresolved point sources is minor. However, this is potentially a significant source of systematic uncertainty, and in order to treat this work as a detection of the diffuse WHIM, proper consideration must be given that the X-ray emission seen is not produced by point sources. As the filament catalog used in this work is based on galaxy positions, the signal evaluated by the stacking measurement should also include the X-ray emission of every galaxy (including any X-ray binaries and other X-ray sources in these galaxies). As such, comparing the emission to regions not on filaments (and presumably having far fewer galaxies), a relative uptick in X-ray emission is expected.

    (Authors)
    We have added a plot, showing the effect of resolved point sources at R5 band in Appendix. 
    The plot shows he contribution from all the bright resolved point sources detected by ROSAT, XMM-Newton and Chandra to our measured X-ray profile, which is ~10% at the peak (they are all masked in our analysis). It implies that the contribution from unresolved point sources would be minor. Especially in our analysis, unresolved point sources at the foreground and background are, since they have no positional correlation with filaments, subtracted by our local background subtraction, and added as noises. They do not bias our result as shown in the random test. 

    For the contribution of unresolved point sources inside filaments, 
    as the referee comments, by comparing the X-ray emission in the filament regions with more galaxies and fewer galaxies, a relative uptick in X-ray emission would be expected. 
    However, it may be due to less contamination from point sources such as galaxies, but it may be also due to a lower-dense gas in lower-dense regions because the density of gas in lower-dense regions (probed by lower number density of galaxies) is also expected to be lower than in higher-dense regions. 

    Therefore we have performed a spectral analysis by adding a power-law model (with the spectral index of 1.4 - 1.7) to the APEC model, assuming that a collection of point sources in filaments has a power-law shape of spectrum.  The result of the fitting shows that the contribution of the power-law component is only ~3e-17 [erg/cm^2/s/deg^2] at 0.5-2.0 keV compared to ~6e-14 of the APEC component [erg/cm^2/s/deg^2]. The estimated gas temperature is 0.9 keV and not affected by the additional power-law component. The reduced chi2 value is 1.2 with the power-law component, which is worse than chi2=0.9 without the power-law component. 

    We have added the plot, showing the effect of bright resolved point sources at R5 band in Appendix, and we have also added the result of the spectral analysis including a power-law component in Section 5. 


--- MINOR ---

(Referee)
1. The authors state their redshift range is 0.2 < z < 0.6 (per T19); however, Malavasi+20 characterize the same redshift range as z in [0.2, 0.6]. The authors should confirm that this is an open interval, not a closed interval.

    (Authors)
    The selected filaments are same in either case (open or closed interval), but we use an "open" interval and do not change our paper. 
    (We have pointed it out to Malavasi+20.)

(Referee)
2. The legend of Figure 1 has a typo -- "Ramdom" instead of "Random"

    (Authors)
    We have corrected the typo.

(Referee)
3. The R7 interval in Snowden+97 is 1.05-2.04, not 2.05. The number appears to have been mistyped in the footnoted link.

    (Authors)
    We have modified the number. 

(Referee)
4. The authors do not use the R3 band (0.20 - 0.83), despite it being the ideal band to use, based on the Appendix. To make it clear to the readers that this omission was due to the limitations of the source data set and not the fault of the authors, I would recommend the authors explicitly state that this band was not included in the HEALpix release by Snowden+97.

    (Authors)
    The R3 band is not provided in HEALpix format. The reason is as follows. 
    The R3 band, since it has significant response on both sides of the carbon absorption edge of the PSPC window, is in general not useful (Swonden+94, https://ui.adsabs.harvard.edu/abs/1994ApJ...424..714S/abstract).
    We have added the description in Section 2.

(Referee)
5. In the middle of the final paragraph of Section 3, the authors state their results are "quite consistent." "Quite" has a vastly different meaning between British English (a small amount) and American English (a large amount), and the authors should adjust this for clarity.

    (Authors)
    We have removed the expression, "quite".

(Referee)
6. When the authors state they mask the eROSITA data, are they adjusting the masks to account for the reduced size of the eROSITA PSF? At the start of Section 3.1, they note that they mask point sources with 2 arc minute radii masks; the authors should adjust this for eROSITA if they have not, and they should note this explicitly in the text.

    (Authors)
    We used the PSF of ROSAT. 
    We have corrected the PSF for eROSITA of 1 arcmin in diameter (to be conservative as Merloni2012, eROSITA science book, https://ui.adsabs.harvard.edu/abs/2012arXiv1209.3114M/abstract). 
    The significance, when we stack the 15,156 filaments with T = 0.9 keV, slightly increases from 44 sigma to 46 sigma. 
    We have added the description in Section 4.1 and replaced Figure 3 and Figure 4 with the new PSF of eROSITA.

(Referee)
7. When regions that contain two filaments are added to the stack, are they added once or twice? That is, is the potentially doubly-bright region included in both filaments? This should be avoided, as it would overestimate the flux.

    (Authors)
    It would not overestimate the flux. We will explain it as follows.

    To simplify the situation, we consider only two filaments on the sky. We assume that the signal amplitude of one filament is one. (We ignore a overlap of more than 3 filaments because it is rare.) 
    When two filaments completely overlap on the sky, the signal from one filament is estimated to be 2 (because of overlap) and the signal from the other filament is also 2. 
    In our analysis, we calculate the average signal of the two filaments, then the signal sum of the two filaments (which is 4) is divided by the number of filaments (in this case by 2). So the average signal of the two filaments become 2, which is expected because they overlap, and it does not overestimate the flux (not larger than 2 in this case), even if we use the same bright regions twice.

    This is same when we have more filaments. 
    For example, when we have 100 filaments, and 50 filaments completely overlap with other 50 filaments one by one. (Again we ignore a overlap of more than 3 filaments because it is rare.) We assume that the signal amplitude of one filament is one. 
    The signal from one filament is estimated to be 2 (because of overlap). The signal sum of the 100 filaments is 200 (2*100). The signal sum is divided by the number of filaments (by 100). So the average is 2, which is expected because they overlap, and it does not overestimate the flux (not larger than 2). 

    Note that when we do not allow the overlap, we remove the overlapping regions of filaments, so the average signal becomes the true value of one. (This is used for our spectral analysis.)  
    When we allow the overlap, the signal is only used to evaluate the detectability of the filament signal, relative to the background.
    

(Referee)
8. The authors limit the metallicity of the filaments to Z > 0.1 Z_solar, based on work by Nicastro et al. (2018). However, recent work by Johnson et al. (2019, https://ui.adsabs.harvard.edu/abs/2019ApJ...884L..31J/) calls into question the validity of that paper. Judging from Figure 4, this limit should not have a significant effect on the final results of the predicted eROSITA SNR. As Z=0.2 \pm 0.1 is a reasonable means of considering the effects of metallicity variations, the authors should either not refer to the metallicity being limited or should at least note the uncertainty in that result.

    (Authors)
    We have removed the description on the metallicity limit based on Nicastro et al. (2018), but we use the same metallicity range in our analysis Z=0.2 \pm 0.1.

(Referee)
9. In the middle of the second paragraph of Section 6, I was confused by " ... tSZ measurements of ~260,000 or ~1 million filaments with the tangential distance ... " Am I correct in interpreting this as " ... tSZ measurements of ~260,000 (Tanimura et al. 2019b) or ~1 million (de Graff et al. 2019) with the ..."? Or is this related to the range of delta given at the end of the sentence?

    (Authors)
    The referee's interpretation is correct.
    We have modified the sentence in Section 6.

(Referee)
10. In the final sentence of the letter, eROSITA is misspelled.

    (Authors)
    We have corrected the mis-spell.

(Referee)
11. Both Martizzi et al. 2018 and Tanimura et al. 2019 (now 2020) have been published, and the references should be updated.

    (Authors)
    We have corrected the references. 
    Accordingly the abbreviation, T19, has been changed to T20. 

(Referee)
12. This is merely a suggestion, but the line widths in Figure A1 would make more sense if they progressed from solid to sparse, such that from 15165 -> 10 progressed using the linestyles currently used for 15165, 100, 10, 10000, then 1000.

    (Authors)
    We agree with the referee's suggestion and modified the linestyle from solid to sparse. 


(Referee)
13. I had some troubles seeing the sparse lines on Figure A1. Instead of red lines on a red shade, I would recommend a light grey shaded region.

    (Authors)
    We have modified the color of shaded region in light grey. 




==> referee/referee2.txt <==
21/07/2020

Dr Hideki Tanimura 

hideki.tanimura@ias.u-psud.fr

Our Ref. : AA/2020/38521 

Dear Dr Tanimura,

Your Letter to the Editor "First statistical detection of X-ray emission from cosmic-web filaments" was submitted to a referee who recommends publication as a Letter to the Editor after substantial revision (see enclosed report).

Please take the referee's comments and suggestions into account in revising your work and send us the new version (printer version + referee version) at your earliest convenience. Instructions for resubmission can be found at address https://mms-aanda.obspm.fr/is/aa/resubmit_a_paper.php. Your author ID number is 29769.

- In your cover letter, please indicate precisely all the changes made in the revised version (2 pdf files: one in printer format, the other in referee format). Please also include your detailed responses keyed to the items in the report.
- Mark all the changes clearly (using boldface or latexdiff) in your manuscript.

The deadline for the submission of your revised version is two months.

With best regards,

Laura Pentericci 
A&A Editor
----------------
Referee Report


Comments for the author

I thank the authors for responding to my comments, questions, and suggestions. As they have cleared up their methods, I can now provide further comments on their techniques and results. I am not yet ready to recommend the letter for publication, but I believe that the remaining concerns are straightforward.

1. My concerns over the title remain. As currently written, the title claims this is a First (1): Statistical Detection of (2): X-ray Emission from (3): Cosmic Web Filaments. While I understand that the authors wish to promote their work, the parameter space of this claim is too broad to be true without further specification. Without specifying large-scale filaments, neither Eckert et al. nor Werner et al. are excluded. Without specifying emission from hot gas, Galeazzi et al. is still included. The current work is unique and breaks new ground, but the claim of the title is overbroad. I suggest the authors make one of the following changes:
1a: Replace "First" with "A" or "The"
1b: Specify that this is "Stacked X-ray Emission"
1c: State that this emission is "from Hot Gas in Large-Scale Cosmic Web Filaments." (Although see below, #4).


2. I appreciate the details the authors gave on why this work was able to suceed with ROSAT data where prior works had not. As I mentioned in my first response, I belive that this letter will be of great interest to the teams working on detecting filaments with eROSITA, and the details needed to make this work are important. For that reason, I would strongly encourage the authors to be explicit about how this work differs from that of Briel & Henry in the text. A detailed analysis is not warranted, but noting the specific differences will guide the next generation of these studies.

3. The broad redshift range covered by this analysis, combined with the relatively narrow energy ranges, makes fitting all stacks at a singular redshift concerning. The R4 band is sampling the rest-frame R6 at z~0.6 and the rest-frame R5 at z~0.2. Assuming all filaments are fit by the same APEC model, combining observations at multiple redshifts would have the effect of widening but shrinking the peak in the spectrum (my intuition tells me this would lead to a fit of a hotter gas of a lower brightness). The authors should test whether this is affecting their results. Fitting every filament individually is, indeed, computationally prohibitive, but fitting 4 (0.2-0.3; 0.3-0.4; ...) or 8 (0.20 - 0.25; 0.25 - 0.30; ...) substacks is not a challenge for modern computers. Linking the plasma temperatures, abundances, and normalizations of all 4 or 8 substacks and freezing the redshifts should enable similar precision but with less bias. As overlap regions are not used, all extracted emission should have a singular associated redshift to enable this.

4. The authors have shown that when adding a power-law to the APEC model, the power-law is not dominant. However, the more important question is whether the observed emission is APEC at all. If the excess X-ray emission is being caused by the X-ray sources associated with filament galaxies, the appropriate model would not be APEC. And the masks used come from shallow surveys (ROSAT) and pointed observations (XMM, Chandra), so that most galaxies will not be masked. As this emission is being interpreted as coming from the hot gas, this interpretation should be justified. The authors should statistically rule out power-law emission on its own (e.g., through an F-Test), provide an alternative method of ruling out this emission (e.g., integrating a luminosity function, accounting for the density of the filaments as measured through prior work, and showing that it cannot explain the observed X-ray flux), or clearly state that these are the best-fit values *IF* the emission is created by th
 e hot gas, including in the abstract and conclusion. 
4b. (On a related note:) Appendix A is useful for constraining the effects of point sources, but I do not find it a compelling proof that point sources do not matter. To use an extreme example, if only one point source (but the brightest in the foreground) were masked, adding it back in would not greatly affect the results. Obviously, this is an extreme example -- the authors masked hundreds of thousands of objects -- but luminosity functions are power laws and this detection is at the fringe of significance. 

5. The authors should state how they derive a gas overdensity. Particularly with the redshift evolution of the critical density, the details of this calculation are non-trivial.

6. Although they do not need to include these details in the text, the authors should state several more details about their spectral fitting:
6a. How were errors calculated? 
6b. Does varying the column density have any meaningful effect on the results (leaving it fixed but setting it to, e.g., 8E20 cm^2)?
6c. When including a powerlaw model, is the relatively small contribution of that term due to the initial conditions? If the initial properties are for a much smaller APEC normalization, does the fit still converge to a dominant APEC component?

MINOR

i. The new y-label on Figure 2 is difficult to read, as it appears to be one single label. Making the plot taller and/or using a smaller font should fix this.

ii. The chi value on Figure 2 for R4 shows the model + error extending above the data, but the plot does not show this. Is this caused by the red dot on the upper panel obscuring the full extent of the data error bar?

iii. Is the random sampling done in the same manner as T20 (fixed Galactic lattitude), or are all filaments randomly assigned across the sky? If the former, the authors should make that distinction clear in Section 3.1. 

iv. Can the authors explain how errors are handled when two filaments overlap? Consider the simple scenario -- each filament has a value of 1; this rises to 2 at the intersection; averaging brings it back down to 1. However, the Poisson errors do not scale as nicely. Each filament has error of 1; combined, of sqrt(2) ~ 1.4; averaging brings it down to 0.7, potentially underestimating the errors. Is this effect accounted for (or am I misunderstanding the authors's technique)?

v. In Appendix B, when ideal extraction regions are defined, are those only for the case of N=15,165? Or is the region based on maximizing the SNR for all possible conditions? For the top panel of Fig B.1., the 10 filament extraction range should stop below 1.0 keV.


==> referee/referee2_reply.txt <==

Dear editor, 

We have uploaded the revised version of our paper. 
Could you send it to the referee ?

Best regards, 
the authors


Dear referee, 

We again thank you for your careful reading and additional useful suggestions that have helped us to improve our paper. 
We have taken into account all the comments and suggestions shown in "black" boldface in the revised version.

Best regards, 
the authors


(Our detailed answer to the referee )
--------------------------------------------------------

I thank the authors for responding to my comments, questions, and suggestions. As they have cleared up their methods, I can now provide further comments on their techniques and results. I am not yet ready to recommend the letter for publication, but I believe that the remaining concerns are straightforward.

(Referee)
1. My concerns over the title remain. As currently written, the title claims this is a First (1): Statistical Detection of (2): X-ray Emission from (3): Cosmic Web Filaments. While I understand that the authors wish to promote their work, the parameter space of this claim is too broad to be true without further specification. Without specifying large-scale filaments, neither Eckert et al. nor Werner et al. are excluded. Without specifying emission from hot gas, Galeazzi et al. is still included. The current work is unique and breaks new ground, but the claim of the title is overbroad. I suggest the authors make one of the following changes:
1a: Replace "First" with "A" or "The"
1b: Specify that this is "Stacked X-ray Emission"
1c: State that this emission is "from Hot Gas in Large-Scale Cosmic Web Filaments." (Although see below, #4).

    (Authors)
    Given that the Akaike's Information Criterion (AIC) test used to rule out the point-source model only gave a slight preference to the APEC model (see our answer to Q4 below), we have chosen to change the title to (1b) of the referee's suggestions
.

(Referee)
2. I appreciate the details the authors gave on why this work was able to succeed with ROSAT data where prior works had not. As I mentioned in my first response, I belive that this letter will be of great interest to the teams working on detecting filaments with eROSITA, and the details needed to make this work are important. For that reason, I would strongly encourage the authors to be explicit about how this work differs from that of Briel & Henry in the text. A detailed analysis is not warranted, but noting the specific differences will guide the next generation of these studies.

    (Authors)
    We have removed the previous modification in the introduction and instead have added a more explicit comparison with Briel & Henry in Section 6 (Discussion section). We discuss the two main differences: (1) These authors stacked 40 filaments whereas we stack 15000; (2) we identify the position of the filaments precisely whereas they assume straight ones.


(Referee)
3. The broad redshift range covered by this analysis, combined with the relatively narrow energy ranges, makes fitting all stacks at a singular redshift concerning. The R4 band is sampling the rest-frame R6 at z~0.6 and the rest-frame R5 at z~0.2. Assuming all filaments are fit by the same APEC model, combining observations at multiple redshifts would have the effect of widening but shrinking the peak in the spectrum (my intuition tells me this would lead to a fit of a hotter gas of a lower brightness). The authors should test whether this is affecting their results. Fitting every filament individually is, indeed, computationally prohibitive, but fitting 4 (0.2-0.3; 0.3-0.4; ...) or 8 (0.20 - 0.25; 0.25 - 0.30; ...) substacks is not a challenge for modern computers. Linking the plasma temperatures, abundances, and normalizations of all 4 or 8 substacks and freezing the redshifts should enable similar precision but with less bias. As overlap regions are not used, all extracted emission should have a singular associated redshift to enable this.

    (Authors)
    We have performed the model fitting with 4 substacks (0.2-0.3; 0.3-0.4; ...) by linking the plasma temperatures and normalizations, where the normalizations are linked with a weight of the relative number of filaments in each redshift bin. Other parameters are freezed. The derived temperature and surface brightness are ~0.82 keV and ~0.05e-12 ergs/cm^2/s/deg^2. (It was ~0.86 keV and ~0.06e-12 ergs/cm^2/s/deg^2). 
    We have added the result of this test in Section 5 (Systematics section).

(Referee)
4. The authors have shown that when adding a power-law to the APEC model, the power-law is not dominant. However, the more important question is whether the observed emission is APEC at all. If the excess X-ray emission is being caused by the X-ray sources associated with filament galaxies, the appropriate model would not be APEC. And the masks used come from shallow surveys (ROSAT) and pointed observations (XMM, Chandra), so that most galaxies will not be masked. As this emission is being interpreted as coming from the hot gas, this interpretation should be justified. The authors should statistically rule out power-law emission on its own (e.g., through an F-Test), provide an alternative method of ruling out this emission (e.g., integrating a luminosity function, accounting for the density of the filaments as measured through prior work, and showing that it cannot explain the observed X-ray flux), or clearly state that these are the best-fit values *IF* the emission is created by the hot gas, including in the abstract and conclusion. 
4b. (On a related note:) Appendix A is useful for constraining the effects of point sources, but I do not find it a compelling proof that point sources do not matter. To use an extreme example, if only one point source (but the brightest in the foreground) were masked, adding it back in would not greatly affect the results. Obviously, this is an extreme example -- the authors masked hundreds of thousands of objects -- but luminosity functions are power laws and this detection is at the fringe of significance. 

    (Authors)
    We summarize the effect of unresolved point sources as follows.

    (For unresolved point sources in the foreground/background of filaments)
    We evaluate the X-ray signal in the filaments after subtracting the background around the filaments. Even if the luminosity function of point sources is power law and we only mask bright sources, if the distribution of unresolved point sources is same in the direction of filaments and in the background (around the filaments), the contribution of unresolved point sources can be significantly reduced by our background subtraction process. This assumption is not exactly true for one single filament, but our null test indicates that this assumption is statistically true for our sample of filaments. The null test (random sampling) includes the fluctuation of the unresolved point sources on the sky and it fluctuates around zero, suggesting that our measured X-ray signal is not biased by the unresolved point sources in the foreground/background of filaments (as discussed in Systematic section). 

    (For unresolved point sources in filaments)
    There may be the case that our measured X-ray signal is dominated by unresolved point sources inside filaments, but as we showed in the previous reply to the referee, the result of model fitting with two component model (APEC and power-law model) suggests that the contribution of the power-law component is only ~3e-17 [erg/cm^2/s/deg^2] at 0.5-2.0 keV compared to ~6e-14 of the APEC component [erg/cm^2/s/deg^2] and it is minor.

    Additionally, as the referee suggested, we have checked whether it is possible to rule out one model as follows.
    We fit the data in two cases: one only with the APEC model, and the other only with the power-law model. The result of the fitting is that the reduced chi2 value is 0.86 with the APEC model and 1.44 with the power-law model. Based on the fitting result, we compare the two models. These models are not nested, so we use the Akaike's Information Criterion (AIC) method, instead of F-test. The result of the AIC method shows that the probability that the APEC model is preferred is 64% but that we cannot rule out one model out of the two models. We have clarified that our result is based on the APEC model in the abstract and conclusion.


(Referee)
5. The authors should state how they derive a gas overdensity. Particularly with the redshift evolution of the critical density, the details of this calculation are non-trivial.

    (Authors)
    We use the filament model in T20, and assume a negligible evolution of overdensity in filaments in the range of our sample 0.2<z<0.6 with a constant electron overdensity. 
    We have added the summary of the filament model in Section 3.2.


(Referee)
6. Although they do not need to include these details in the text, the authors should state several more details about their spectral fitting:
6a. How were errors calculated? 
6b. Does varying the column density have any meaningful effect on the results (leaving it fixed but setting it to, e.g., 8E20 cm^2)?
6c. When including a powerlaw model, is the relatively small contribution of that term due to the initial conditions? If the initial properties are for a much smaller APEC normalization, does the fit still converge to a dominant APEC component?

    (Authors)
    (6a) The error is calculated with the chi2 distribution. 
    (6b) We have checked that the result converges to a dominant APEC component, when we change the column density, to such as 8E20 cm^2. 
    (6c) We have checked that the result does not depend on the initial conditions. For example, when we set the same initial value of norm for the APEC and power-law model, the result converges to a dominant APEC component. 

MINOR
(Referee)
i. The new y-label on Figure 2 is difficult to read, as it appears to be one single label. Making the plot taller and/or using a smaller font should fix this.

    (Authors)
    We have corrected it by changing the fontsize smaller. 


(Referee)
ii. The chi value on Figure 2 for R4 shows the model + error extending above the data, but the plot does not show this. Is this caused by the red dot on the upper panel obscuring the full extent of the data error bar?

    (Authors)
    We have changed the pointsize for a smaller one. 

(Referee)
iii. Is the random sampling done in the same manner as T20 (fixed Galactic lattitude), or are all filaments randomly assigned across the sky? If the former, the authors should make that distinction clear in Section 3.1. 

    (Authors)
    We perform the same random sampling as in T20 (fixed Galactic latitude). 
    We have clarified it in Section 3.1.

(Referee)
iv. Can the authors explain how errors are handled when two filaments overlap? Consider the simple scenario -- each filament has a value of 1; this rises to 2 at the intersection; averaging brings it back down to 1. However, the Poisson errors do not scale as nicely. Each filament has error of 1; combined, of sqrt(2) ~ 1.4; averaging brings it down to 0.7, potentially underestimating the errors. Is this effect accounted for (or am I misunderstanding the authors's technique)?

    (Authors)
    We think that we do not underestimate the error. 
    Please let us continue the previous explanation (from answer to first report) including an error.

    To simplify the situation, we consider 100 filaments and assume that the mean signal amplitude of the filaments is 1 and the standard deviation is 0.1.  
    When there is no overlap for the 100 filaments, the error in mean is 0.1/sqrt(100) = 0.01 and S/N is 1/0.01 = 100.
    
    Next we consider the overlap, and assume that 50 filaments completely overlap with other 50 filaments one by one. (Again we ignore a overlap of more than 3 filaments because it is rare.)
    The observed mean signal amplitude is 2, because all the filaments overlap, and the standard deviation is 0.1*sqrt(2) = 0.14. 
    If we remove the double-counting, the error in mean is 0.14/sqrt(100/2) = 0.02 (because the half of the filaments is removed) and S/N is 2/0.02 = 100. (This value is same as no overlap.)
    In our procedure (simplified), the error in mean is calculated as 0.14/sqrt(100) = 0.014 and S/N is 2/0.014 = 142. (Actually we do this through bootstrap.)

    In summary, the overlap increases the amplitude of the signal, as well as the variance (absolute error), which is taken into account through bootstrap.

(Referee)
v. In Appendix B, when ideal extraction regions are defined, are those only for the case of N=15,165? Or is the region based on maximizing the SNR for all possible conditions? For the top panel of Fig B.1., the 10 filament extraction range should stop below 1.0 keV.

    (Authors)
    The extracted energy range is determined for the case of N=15,165 because we mainly assume the all-sky survey of eROSITA. 
    We have clarified it in Appendix B.

